J-Net: Randomly weighted U-Net for audio source separation

Several results in the computer vision literature have shown the potential of randomly weighted neural networks. While they perform fairly well as feature extractors for discriminative tasks, a positive correlation exists between their performance and their fully trained counterparts. According to these discoveries, we pose two questions: what is the value of randomly weighted networks in difficult generative audio tasks such as audio source separation and does such positive correlation still exist when it comes to large random networks and their trained counterparts? In this paper, we demonstrate that the positive correlation still exists. Based on this discovery, we can try out different architecture designs or tricks without training the whole model. Meanwhile, we find a surprising result that in comparison to the non-trained encoder (down-sample path) in Wave-U-Net, fixing the decoder (up-sample path) to random weights results in better performance, almost comparable to the fully trained model.

==> citation.txt <==
17. Sample-level deep convolutional neural networks for music auto-tagging using raw waveforms

18. Learning multiscale features directly from waveforms.

19. Rethinking the inception architecture for computer vision.

20. Adam: A Method for Stochastic Optimization

21. Fabian-Robert Stöter, Antoine Liutkus, Nobutaka Ito
14th International Conference on Latent Variable Analysis and Signal Separation (LVA/ICA 2018)


@proceedings{DBLP:conf/ica/2018,
  editor    = {Yannick Deville and
               Sharon Gannot and
               Russell Mason and
               Mark D. Plumbley and
               Dominic Ward},
  title     = {Latent Variable Analysis and Signal Separation - 14th International
               Conference, {LVA/ICA} 2018, Guildford, UK, July 2-5, 2018, Proceedings},
  series    = {Lecture Notes in Computer Science},
  volume    = {10891},
  publisher = {Springer},
  year      = {2018},
  url       = {https://doi.org/10.1007/978-3-319-93764-9},
  doi       = {10.1007/978-3-319-93764-9},
  isbn      = {978-3-319-93763-2},
  timestamp = {Wed, 25 Sep 2019 18:18:18 +0200},
  biburl    = {https://dblp.org/rec/bib/conf/ica/2018},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}


22. @misc{musdb18,
  author       = {Rafii, Zafar and
                  Liutkus, Antoine and
                  Fabian-Robert St{\"o}ter and
                  Mimilakis, Stylianos Ioannis and
                  Bittner, Rachel},
  title        = {The {MUSDB18} corpus for music separation},
  month        = dec,
  year         = 2017,
  doi          = {10.5281/zenodo.1117372},
  url          = {https://doi.org/10.5281/zenodo.1117372}
}

23. End-to-end music source separation: is it possible in the waveform domain?

24. Antoine Liutkus, Derry Fitzgerald, and Zafar Rafii.
Scalable audio separation with light kernel additive
modelling. In 2015 IEEE International Conference on
Acoustics, Speech and Signal Processing (ICASSP),
pages 76–80. IEEE, 2015.


https://docs.google.com/spreadsheets/d/1dno6WNRtakZBXSQeBp5w9oatdKVKP6Y_IrQgGN7LgNo/edit?usp=sharing


/work/waveunet12/Web-Unet/Source_Estimates/unet-10_RNGlayer_True-349162
3h 54m 56s


checkpoints/unet-10_RNGlayer_True-349162/349162-136000
checkpoints/unet-10_RNGlayer_False-956477/956477-146000
/work/waveunet12/Web-Unet/Source_Estimates/unet-10_RNGlayer_False-956477
5h 34m 9s

==> statistics.txt <==
fix_downsample_skip5
1 (2.726245, 2.05561, -3.4766056684658504, 16.666236920022897), (8.534235, 2.6610400000000007, 8.843063359975089, 5.13086391598383)
2. (2.783865, 2.06383, -3.467841412705003, 16.746662338535693), (8.56973, 2.652565, 8.853051590201371, 5.068393406262987)

fix_downsample_skiplast5
1. (2.64148, 2.011565, -3.3649702522316796, 16.334327249314065), (8.508215, 2.751135, 8.933278201162551, 5.372214784295166)
2. (2.6173200000000003, 2.0128449999999996, -3.3955468580029065, 16.31867255326785), (8.513555, 2.78624, 8.894150591654558, 5.564416263669657)

stride_downsample
1. (3.79217, 3.14509, -0.6364233516711646, 14.796035628724928), (9.882115, 2.97009, 11.029261097155905, 6.529891850643833)
2. (3.8445850000000004, 3.0890999999999997, -0.7367271392983183, 14.97414708383985), (9.869805, 2.89972, 10.984337805688188, 6.468989597956024)  

stride_downsample_remove
1. (3.871915, 3.07148, -0.6469152979032593, 14.96260019388134), (9.941045, 2.871179999999999, 11.122895275067469, 6.412882233576021)
2. (4.005775, 3.07856, -0.5387170905127673, 15.000746721117624), (10.006425, 2.8588950000000004, 11.180062573178327, 6.327611973956238) 

stride_unet
1. (3.68268, 2.99202, -0.8247989703134729, 14.761532448097933), (9.723295, 2.9130200000000004, 10.913539025326967, 6.490558757276076)
2. (3.7456899999999997, 3.00417, -1.1020674413535396, 15.277687881129529), (9.65128, 2.76914, 10.750166069130163, 6.211021373266) 

stride_unet_unmatch
1. (3.639875, 2.972925, -1.2942595380942494, 15.38609423233126), (9.67371, 2.87488, 10.654050755657048, 6.310963950569921)
2. (3.53757, 2.916435, -1.4026559362673865, 15.320679985443137), (9.53595, 2.8771850000000003, 10.602664581689849, 6.250867817915537) 

stride_unet_unmatch_remove
1. (3.831305, 2.98648, -1.1197207753788665, 15.512785738607123), (9.821845, 2.8437649999999994, 10.87141539443637, 6.159310997929115)
2. (3.8667100000000003, 2.9999, -1.180818022628192, 15.664731405843709), (9.83248, 2.8276100000000004, 10.830318714967822, 6.013944066441439)

fix_downsample
1. (2.835315, 2.1887749999999997, -2.9500495692339634, 16.279977040741777), (8.738215, 2.65714, 9.298135436993979, 5.448267824299521)

no recover       fix_downsample_recover
1. (2.80165, 2.18929, -3.049504477890803, 16.359113797647307), (8.684525, 2.657705, 9.217750335270916, 5.402015523011726)

no remove   fix_downsample_remove
1. (2.848955, 2.24078, -2.802217646875649, 16.131697142225164), (8.83125, 2.687975000000001, 9.415049293128503, 5.7541518214181995)
2. (2.98671, 2.3108049999999998, -2.8906559580651856, 16.503369214690316), (8.831185, 2.608175, 9.369652294996886, 5.291098985255098)

no remove, recover   fix_downsample_remove_recover
1. (2.914135, 2.26348, -2.9129047373884163, 16.398782857093583), (8.797395000000002, 2.620805, 9.344595966369111, 5.340246493093617)

fix_downsample_bottom
1. (3.90142, 3.056315, -1.0297358002906372, 15.287187955122281), (9.825625, 2.7996200000000004, 10.85520879904505, 6.170459090747507)

fix_downsample_bottom_remove
1. (3.91131, 3.0059000000000005, -0.6657472223375543, 14.867782218235972), (9.990594999999999, 2.9153650000000004, 11.129498122275276, 6.405145350322708)

no remove,semi    fix_downsample_remove_semi
(2.06142, 1.9327200000000002, -1.9574472981108577, 13.45387183123618), (8.763185, 2.3772900000000003, 8.912456528959932, 4.778756191007459)

no semi    fix_downsample_semi
(2.12776, 1.9652399999999999, -2.751434954652752, 14.698027258633736), (8.61936, 2.34478, 8.755139467014537, 4.830765897180301)
(2.2285, 1.9825599999999999, -2.1349018195972596, 13.944192770175988), (8.79405, 2.35114, 8.902025647706042, 4.791540213058336)


--------------------------------------------------------------
++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
M1@@baseline_10# 11h 20m 36s
5072478,6181278
(4.288415, 3.1644750000000004, -0.14351370770188907, 14.751782398626691), (10.30339, 2.9418550000000003, 11.482007616773926, 6.4292258115332706)
(4.479595, 3.2452499999999995, 0.20419912186007882, 14.360429893260955), (10.426555, 2.989115, 11.677774319078265, 6.64774283939792)
**recover
(-1.2483499999999998, 1.256685, -3.9095608663883086, 9.01581105728434), (-2.4481200000000003, 3.623785, -4.668911213465553, 12.378577842806125)


baseline_multires#16h 14m 53s
no skip connection (3.4600600000000004, 2.639015, -2.2974007265933154, 16.353028478465497), (9.34526, 2.6931499999999993, 9.920055341498857, 5.33906291283249)
@@2607366  5_layer#
(3.688725, 2.9028050000000003, -1.3079892547228567, 15.60615487816672), (9.774555, 2.826335, 10.726472756902638, 6.087749788841905)
@@17372286  10_layer#
(4.84088, 3.330235, 1.0885964708324685, 13.568549626167071), (10.91252, 3.14416    50000000005, 12.263510523147188, 6.836295757674403)

baseline_respath
@@16833678(3,10)#
(4.46804, 3.26577, 0.1694896117915713, 14.413053471356124), (10.482240000000001, 3.0160649999999998, 11.679990994394853, 6.587456794236516)

13282878(3,5)#

8591358(2,5)# 14h 25m 29s
(4.37017, 3.304445, 0.18472858106705423, 14.385172422885876), (10.477879999999999, 3.041635, 11.693453047539965, 6.564354449059008)

13282878 (2,10)# 13h 12m 8s
(4.488805, 3.275615, 0.37669513701473945, 14.145588949637533), (10.611325, 3.0196500000000004, 11.797609195557401, 6.593479451785162)

@@baseline_10_semi#1d 3m 33s
first
(4.337595, 3.25666, 0.2647225119368902, 14.05945191089959), (10.33113, 2.9899400000000003, 11.66996643242682, 6.6809170667140485)

second
(4.317055, 3.238975, 1.1707621112725761, 12.49024879746216), (10.301984999999998, 2.97044, 11.455680060203447, 6.375161618072309)

third
(4.24718, 3.157465, 1.260495974673033, 12.05978464180992), (10.271370000000001, 2.951520000000001, 11.26003325202408, 6.126604235144452)

@@baseline_10_recover#1d 2h 4m 29s
** recover_test
(4.11201, 3.18934, 0.21069213618434696, 13.817214136842303), (10.048655, 3.010655, 11.471889874403157, 6.918275509456001)
(-1.0988, 1.10453, -3.914155334899095, 9.40999454530826), (-2.461175, 3.551545, -4.576036877174669, 11.847161922090054)
--------------------------------------------------------
total random
(-2.6205499999999997, 3.3883400000000004, -10.355874493460659, 19.174865459839115), (2.484245, 0.85276, 2.215105010379905, 2.134879728719278)


fix_downsample_multires
@@1375446 5 layer#
(2.965005, 2.39371, -3.141093027818144, 16.806249507272593), (8.7967, 2.5874499999999996, 9.167254948100478, 5.207824991733238)
@@7893966 10 layer# 13h 47m 35s
(2.85471, 2.266275, -2.597796800913432, 15.982676413672895), (8.83295, 2.7336350000000005, 9.592970365372638, 5.638687105504596)

@@fix_upsample# 15h 58m 47s
3803958
(3.8266299999999998, 2.9137750000000002, -1.3879896252854473, 15.465693092761985), (9.714805, 2.784455, 10.653642713307038, 6.034448294231297)

@@fix_upsample_downsample# 
950718
(1.784545, 1.4945199999999998, -5.451445104837036, 17.236230133752752), (7.2841    4, 2.5262949999999997, 6.979032998754412, 5.21983105644668)

@@fix_downsample_random_respath
(1,10)
********3328038 (2,10)#15h 13m 2s
(2.7591099999999997, 2.11662, -3.03886981627569, 16.250723083347566), (8.655059999999999, 2.702134999999999, 9.223388056881877, 5.504234686597371)
@@3328038 (2,5)#5h 18m 47s
(2.909695, 2.24772, -2.845271859040897, 16.31721676713695), (8.79074, 2.6291499999999997, 9.404445153622587, 5.4309062405278015)
@@(3,5)# 1h 20m 52s
(2.8196399999999997, 2.1638150000000005, -2.96525126634835, 16.25008728870547), (8.68579, 2.6397850000000003, 9.28585355200332, 5.50737269384844)
@@(3,10)#

fix_downsample_random_respath_semi_recover#
(3,10)

fix_downsample_random_respath_semi

@@fix_downsample#
1. (2.848955, 2.24078, -2.802217646875649, 16.131697142225164), (8.83125, 2.687975000000001, 9.415049293128503, 5.7541518214181995)
2. (2.98671, 2.3108049999999998, -2.8906559580651856, 16.503369214690316), (8.831185, 2.608175, 9.369652294996886, 5.291098985255098)

@@fix_downsample_semi#
3328038  14h 58m 1s
first
(2.71549, 2.2092899999999998, -2.8868315113140963, 16.18002666679276), (8.672235, 2.722764999999999, 9.33591596325514, 5.650836069313263)
second
(2.768515, 2.3112649999999997, -1.894659763338177, 14.813141937410801), (8.66977, 2.5485699999999993, 8.96614133589371, 5.1097902827726385)
third
(2.510275, 2.297505, -1.36021297176666, 13.522485677485072), (8.569395, 2.3896450000000002, 8.650354112518166, 4.817152831818099)

@@fix_downsample_recover#13h 9m 43s
** recover test
(2.60151, 2.2127749999999997, -2.7677640367448624, 16.040292717487272), (8.45267, 2.695375, 9.375974907618849, 5.609891095595084)
(-0.69641, 0.801355, -3.816901172581767, 9.894852325742795), (-2.41174, 3.3952549999999997, -4.666189437195546, 11.814485817493646)


fix_downsample_respath
13980438(3,10)#22h 49m 39s
(3.43832, 2.725895, -1.9978768663068303, 16.248248359045196), (9.441975, 2.7115299999999998, 10.144971971143866, 5.66779457199112)
10429638(2,10)#21h 10m 52s
(3.302215, 2.6125749999999996, -2.1622437897031346, 16.274678272748545), (9.28595, 2.6769049999999996, 9.991407135146359, 5.6206711938466)
(1,10)

baseline_12
8391390

#################################################


fix_downsample_remove#
(2.35759, 1.689985, -3.7863420209674072, 16.161420351699302), (8.14444, 2.772195, 8.521922290844925, 5.365592944701337)

fix_downsample_remove_semi# 12h 44m 14s
first (2.3497149999999998, 1.679865, -3.9085405760847003, 16.266811197104726), (8.106945, 2.78882, 8.40978896616151, 5.346065902886936)
second (2.24273, 1.8763349999999999, -3.112404340876064, 15.262568170941186),
(8.19435, 2.68142, 8.566964085530415, 5.530047010004477)
third (1.05661, 1.2185650000000001, -2.3259048328835377, 12.010336639641324), (7.860485000000001, 2.7089350000000008, 8.242609306622379, 5.6563908973757195)

fix_downsample_remove_recover# 9h 19m 56s
** recover test
(2.18806, 1.701365, -3.94077870977787, 16.321286139668736), (7.744565, 2.6906499999999998, 8.341366375337348, 5.321720523928243)

fix_downsample_remove_respath#
9751158(3,10)# 12h 38m
(3.042605, 2.44484, -2.4703471434502804, 15.989189020378776), (9.086804999999998, 2.7826899999999997, 9.72189622379074, 5.840787412880053)
6200358(2,10)# 19h 20m 38s
(2.95991, 2.428135, -2.6607798276935855, 16.170473311526152), (8.965995, 2.6922049999999995, 9.539159280672617, 5.638186896426631)
2649558(1,10)#
(2.72422, 2.13561, -3.152908725347727, 16.265536823179318), (8.674755, 2.7001749999999998, 9.107360497197426, 5.373434233580156)

fix_downsample_remove_random_respath
2385558(1,10)
(2.560055, 1.981445, -3.3535900197218185, 16.189393206082347), (8.454405, 2.720484999999999, 8.929756402325097, 5.400532785045063)
2385558(2,10)
(2.7079750000000002, 2.0651999999999995, -3.224044885821051, 16.264046037551953), (8.576899999999998, 2.6861450000000002, 9.06002677807764, 5.350653162214971)
2385558 (3,10) 17h 1m 34s
(2.652005, 2.03204, -3.2071640315549095, 16.180723667828406), (8.532705, 2.6811450000000003, 9.073126027610545, 5.294655373614874)
#######################################################
Cite
1. On Random Weights and Unsupervised Feature Learning (2011 architecture selection)
2. INTRIGUING PROPERTIES OF RANDOMLY WEIGHTED NETWORKS: GENERALIZING WHILE LEARNING NEXT TO NOTHING
3. LOCAL EXPLANATION METHODS FOR DEEP NEURAL NETWORKS LACK SENSITIVITY TO PARAMETER VALUES
16. Deep image prior
17.
---------------------------------------------------
4. RANDOMLY WEIGHTED CNNs FOR (MUSIC) AUDIO CLASSIFICATION
15. Audio Denoising with Deep Network Priors

---------------------------------------
5. Wave-U-Net: A MULTI-SCALE NEURAL NETWORK FOR END-TO-END AUDIO SOURCE SEPARATION
6. U-Net: Convolutional Networks for Biomedical Image Segmentation
7. MultiResUNet : Rethinking the U-Net Architecture for Multimodal Biomedical Image Segmentation

*Sample-level deep convolutional neural networks for music auto-tagging using raw waveforms
*Learning multiscale features directly from waveforms.
*Rethinking the inception architecture for computer vision.
*Adam: A Method for Stochastic Optimization
-------------------------
8. UNSUPERVISED CROSS-DOMAIN IMAGE GENERATION
9. Unpaired Image-to-Image Translation using Cycle-Consistent Adversarial Networks
------------------------------
10. Deeply-Recursive Convolutional Network for Image Super-Resolution
11. Convolutional Recurrent Neural Network Based Progressive Learning for Monaural Speech Enhancement
12. DENSELY CONNECTED PROGRESSIVE LEARNING FOR LSTM-BASED SPEECH ENHANCEMENT
13. Progressive Image Deraining Networks: A Better and Simpler Baseline
14. The 2018 Signal Separation Evaluation Campaign
15. 



\begin{figure}[htb]

\begin{minipage}[b]{1.0\linewidth}
  \centering
  \centerline{\includegraphics[width=8.5cm]{image1}}
%  \vspace{2.0cm}
  \centerline{(a) Result 1}\medskip
\end{minipage}
%
\begin{minipage}[b]{.48\linewidth}
  \centering
  \centerline{\includegraphics[width=4.0cm]{image3}}
%  \vspace{1.5cm}
  \centerline{(b) Results 3}\medskip
\end{minipage}
\hfill
\begin{minipage}[b]{0.48\linewidth}
  \centering
  \centerline{\includegraphics[width=4.0cm]{image4}}
%  \vspace{1.5cm}
  \centerline{(c) Result 4}\medskip
\end{minipage}
%
\caption{Example of placing a figure with experimental results.}
\label{fig:res}
%
\end{figure}


==> temp.txt <==
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_10_deep_supervised-924195/0/test/', compute_averages=True)
Found 2 JSON files to evaluate...
Found test JSON, skipping...
>>> acc
(5.98271, 2.250425, -0.6861622857142855, 14.079100305764216)
>>> voc
(11.459475000000001, 2.680085, 13.029772857142857, 8.948710487000078)
>>> voc
(11.459475000000001, 2.680085, 13.029772857142857, 8.948710487000078)
>>> voc
(11.459475000000001, 2.680085, 13.029772857142857, 8.948710487000078)
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_10_deep_supervised-924195/0/test/', compute_averages=True)
Found 2 JSON files to evaluate...
Found test JSON, skipping...
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_10_deep_supervised-924195/0/test/', compute_averages=True)
Found 3 JSON files to evaluate...
Found test JSON, skipping...
>>> acc
(5.7383, 1.53808, 2.1312391111111113, 10.971754104231113)
>>> voc
(9.20262, 2.6129, 10.249232345679012, 7.42139117822722)
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_10_deep_supervised-924195/0/test/', compute_averages=True)
Found 8 JSON files to evaluate...
Found test JSON, skipping...
>>> acc
(4.17986, 3.0555000000000003, -0.8943403946441159, 14.054688372176397)
>>> voc
(10.33273, 3.1176499999999994, 12.2436811205074, 7.530705526584003)
>>> 
KeyboardInterrupt
>>> 
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_10_deep_supervised-924195/0/test/', compute_averages=True)
Found 20 JSON files to evaluate...
Found test JSON, skipping...
>>> acc
(4.14833, 2.7471700000000006, 0.7908688480182493, 11.796521424613696)
>>> voc
(10.27407, 2.9520599999999995, 11.672809469632163, 6.718721500578414)
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_10_deep_supervised-924195/0/test/', compute_averages=True)
Found 51 JSON files to evaluate...
Found test JSON, skipping...
>>> acc
(4.26676, 3.03236, 0.5192076977371811, 13.419574402366383)
>>> voc
(10.147269999999999, 2.9313499999999992, 11.563009434295207, 6.718886641935563)
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_10_deep_supervised-924195/1/test/', compute_averages=True)
Found 0 JSON files to evaluate...
Traceback (most recent call last):
  File "<stdin>", line 1, in <module>
  File "/data/storage/dio/Web-Unet/Evaluate.py", line 238, in compute_mean_metrics
    inst_list = [np.array(perf) for perf in inst_list]
TypeError: 'NoneType' object is not iterable
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_10_deep_supervised-924195/2/test/', compute_averages=True)
Found 0 JSON files to evaluate...
Traceback (most recent call last):
  File "<stdin>", line 1, in <module>
  File "/data/storage/dio/Web-Unet/Evaluate.py", line 238, in compute_mean_metrics
    inst_list = [np.array(perf) for perf in inst_list]
TypeError: 'NoneType' object is not iterable
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_8_deep_supervised-923643/test/', compute_averages=True)
Found 51 JSON files to evaluate...
Found test JSON, skipping...
>>> acc
(3.885415, 2.86417, -0.970492124766452, 15.290338582999626)
>>> voc
(9.84531, 2.8853649999999997, 10.91926746211335, 6.287854017399735)
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_10_deep_supervised-924195/0/1/test/', compute_averages=True)
Found 51 JSON files to evaluate...
Found test JSON, skipping...
>>> acc
(4.19996, 3.0039249999999997, 0.23161067157982138, 13.879020212291254)
>>> voc
(10.084645, 2.920315, 11.430462917791157, 6.5948728229015705)
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_10_deep_supervised-924195/0/1/2/test/', compute_averages=True)
Found 51 JSON files to evaluate...
Found test JSON, skipping...
>>> acc
(4.11256, 2.93924, -0.38220711957649983, 14.864408461051646)
>>> voc
(10.032935, 2.9034099999999996, 11.184260680921737, 6.273522533261979)
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_10_deep_supervised-924195/0/1/2/test/', compute_averages=True)
Found 51 JSON files to evaluate...
Found test JSON, skipping...
>>> acc
(4.11256, 2.93924, -0.38220711957649983, 14.864408461051646)
>>> voc
(10.032935, 2.9034099999999996, 11.184260680921737, 6.273522533261979)
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_10_deep_supervised-924195/0/1/2/3/test/', compute_averages=True)
Found 51 JSON files to evaluate...
Found test JSON, skipping...
>>> acc
(4.018955, 2.8687, -1.0048773105667428, 15.64479034485381)
>>> voc
(9.945985, 2.85244, 10.927548011210297, 5.928736313858136)
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_10_deep_supervised-924195/0/1/2/3/4/test/', compute_averages=True)
Found 51 JSON files to evaluate...
Found test JSON, skipping...
>>> acc
(3.751735, 2.747915, -1.5825019140543906, 16.047018804369355)
>>> voc
(9.706185, 2.763985, 10.535120082001246, 5.692709010210919)
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_10_deep_supervised-924195/0/1/2/3/4/test/', compute_averages=True)
Found 51 JSON files to evaluate...
Found test JSON, skipping...
>>> acc
(3.751735, 2.747915, -1.5825019140543906, 16.047018804369355)
>>> voc
(9.706185, 2.763985, 10.535120082001246, 5.692709010210919)
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_10_deep_supervised-924195/0/1/2/3/4/5/test/', compute_averages=True)
Found 51 JSON files to evaluate...
Found test JSON, skipping...
>>> acc
(3.446935, 2.61958, -2.174011137637534, 16.34208102959764)
>>> voc
(9.399004999999999, 2.677344999999999, 10.045527934399002, 5.400226089319287)
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_12_deep_supervised-651734/test', compute_averages=True)
Found 51 JSON files to evaluate...
Found test JSON, skipping...
>>> acc,voc
((3.4927799999999998, 2.773545, -1.0304771569441562, 14.590324186217657), (9.503695, 2.8937349999999995, 10.73503068714968, 6.604274885787304))
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_12_normal-599740/test', compute_averages=True)
Found 0 JSON files to evaluate...
Traceback (most recent call last):
  File "<stdin>", line 1, in <module>
  File "/data/storage/dio/Web-Unet/Evaluate.py", line 238, in compute_mean_metrics
    # Save source estimates as audio files into output dictionary
TypeError: 'NoneType' object is not iterable
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_12_normal-780521/test', compute_averages=True)
Found 51 JSON files to evaluate...
Found test JSON, skipping...
>>> acc,voc
((3.90112, 2.953665, -0.8842074818351671, 15.254961755728687), (9.814070000000001, 2.848614999999999, 10.945408357899106, 6.258731667396212))
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_10_normal-873040/test', compute_averages=True)
Found 33 JSON files to evaluate...
Found test JSON, skipping...
>>> acc,voc
((4.197884999999999, 3.14234, -0.3220799275606468, 14.42972859951551), (10.112605, 3.012385, 11.589349401954177, 6.614078468667353))
>>> acc,voc = Evaluate.compute_mean_metrics('/data/storage/dio/Web-Unet/Source_Estimates/unet++_10_normal-873040/test', compute_averages=True)
Found 51 JSON files to evaluate...
Found test JSON, skipping...
^[[Aacc,voc
((4.25548, 3.1462849999999998, -0.09763012871081592, 14.670981637960017), (10.25753, 2.947535000000001, 11.496328804235, 6.4655897352443334))


>>> acc,voc=Evaluate.compute_mean_metrics("/work/waveunet12/Web-Unet/Source_Estimates/unet-10_RNGlayer_True-814600/test")
Found 51 JSON files to evaluate...
Found test JSON, skipping...
>>> acc,voc
((3.80718, 2.9011299999999998, -1.2073201390907204, 15.211551002026429), (9.796645, 2.84547, 10.771631534149886, 6.175927951683911))
>>> acc,voc=Evaluate.compute_mean_metrics("/work/waveunet12/Web-Unet/Source_Estimates/unet-10_RNGlayer_True-661344/test")
Found 51 JSON files to evaluate...
Found test JSON, skipping...
>>> acc,voc
((3.793995, 2.8967650000000003, -1.288625963255138, 15.315936776747728), (9.751104999999999, 2.86426, 10.724921855926924, 6.101837465420734))
>>> acc,voc=Evaluate.compute_mean_metrics("/work/waveunet12/Web-Unet/Source_Estimates/unet-5_RNGlayer_True-963002/test")
Found 51 JSON files to evaluate...
Found test JSON, skipping...
>>> acc,voc
((3.0177300000000002, 2.4118049999999998, -2.860671769773718, 16.537538009899293), (8.893045, 2.64958, 9.394115270915506, 5.350892629906043))
>>> acc,voc=Evaluate.compute_mean_metrics("/work/waveunet12/Web-Unet/Source_Estimates/unet-5_RNGlayer_False-300008/test")
Found 51 JSON files to evaluate...
Found test JSON, skipping...
^[[A>>> acc
((3.84943, 2.951915, -0.9456336962839942, 15.334052974164882), (9.94893, 2.9069400000000005, 11.011829698982769, 6.218048968483669))


>>> acc,voc=Evaluate.compute_mean_metrics("/work/waveunet12/Web-Unet/Source_Estimates/unet-10_RNGlayer_True-814600/test")                          
Found 51 JSON files to evaluate...                                                                                                                 
Found test JSON, skipping...                                                                                                                       
>>> acc,voc                                                                                                                                        
((3.80718, 2.9011299999999998, -1.2073201390907204, 15.211551002026429), (9.796645, 2.84547, 10.771631534149886, 6.175927951683911))               
>>> acc,voc=Evaluate.compute_mean_metrics("/work/waveunet12/Web-Unet/Source_Estimates/unet-10_RNGlayer_True-661344/test")                          
Found 51 JSON files to evaluate...                                                                                                                 
Found test JSON, skipping...                                                                                                                       
>>> acc,voc                                                                                                                                        
((3.793995, 2.8967650000000003, -1.288625963255138, 15.315936776747728), (9.751104999999999, 2.86426, 10.724921855926924, 6.101837465420734))      

>>> acc,voc=Evaluate.compute_mean_metrics("/work/waveunet12/Web-Unet/Source_Estimates/unet-3_RNGlayer_True-601799/test")                                        
Found 51 JSON files to evaluate...                                                                                                                 
Found test JSON, skipping...                                                                                                                       
>>> acc,voc                                                                                                                                        
((2.676695, 2.087125, -3.3875981876686736, 16.43391322369169), (8.60392, 2.78165, 8.92821891426199, 5.361269997902955))                            
Model Configuration: {'musdb_path': '/work/waveunet12/Datasets/musdb18/', 'noisy_VCTK_path': '/work/waveunet12/Datasets/noisy_VCTK/', 'data_path':
'data', 'model_base_dir': 'checkpoints', 'log_dir': 'logs', 'batch_size': 32, 'init_sup_sep_lr': 1e-06, 'd_init_sup_sep_lr': 0.0001, 'g_init_sup_sep_lr': 0.0001, 'epoch_it': 2000, 'cache_size': 1000, 'num_workers': 6, 'num_snippets_per_track': 100, 'num_layers': 10, 'filter_size': 15, 'merge_filter_size': 5, 'input_filter_size': 15, 'output_filter_size': 1, 'num_increase_filters': 24, 'num_initial_filters': 24, 'num_frames': 16384, 'expected_sr': 22050, 'mono_downmix': False, 'output_type': 'difference', 'output_activation': 'tanh', 'context': False, 'network': 'unet', 'upsampling': 'linear', 'task': 'voice', 'augmentation': True, 'raw_audio_loss': True, 'worse_epochs': 15, 'deep_supervised': False, 'evaluate_subnet': False,
'min_sub_num_layers': 0, 'sub_num_layers': None, 'min_skip_num_layers': 0, 'max_skip_num_layers': 20, 'add_random_layer': True, 'add_res_path': False, 'random_res_path': False, 'add_multires_block': False, 'skip_layer': [7, 8, 9], 'use_meanvar': False, 'random_downsample_layer': [], 'random_upsample_layer': [0, 1, 2, 3, 4, 5, 6, 7, 8, 9], 'remove_random': False, 'adjust_loss_ratio': False, 'semi_supervised': False, 'semi_loss_ratio': 0.0, 'random_recovery': False, 'multires_block_size': 2, 'res_path_size': 3, 'experiment_id': 'unet-10_RNGlayer_True-814600', 'source_names': ['accompaniment', 'vocals'], 'num_sources': 2, 'num_channels': 2, 'estimates_path': '/work/waveunet12/Web-Unet/Source_Estimates/unet-10_RNGlayer_True-814600'}
--------------------
Train time: 40042.41250228882
Test time: 5422.254369735718
skip last 3


Model Configuration: {'musdb_path': '/work/waveunet12/Datasets/musdb18/', 'noisy_VCTK_path': '/work/waveunet12/Datasets/noisy_VCTK/', 'data_path':
'data', 'model_base_dir': 'checkpoints', 'log_dir': 'logs', 'batch_size': 32, 'init_sup_sep_lr': 1e-06, 'd_init_sup_sep_lr': 0.0001, 'g_init_sup_sep_lr': 0.0001, 'epoch_it': 2000, 'cache_size': 1000, 'num_workers': 6, 'num_snippets_per_track': 100, 'num_layers': 10, 'filter_size': 15, 'merge_filter_size': 5, 'input_filter_size': 15, 'output_filter_size': 1, 'num_increase_filters': 24, 'num_initial_filters': 24, 'num_frames': 16384, 'expected_sr': 22050, 'mono_downmix': False, 'output_type': 'difference', 'output_activation': 'tanh', 'context': False, 'network': 'unet', 'upsampling': 'linear', 'task': 'voice', 'augmentation': True, 'raw_audio_loss': True, 'worse_epochs': 15, 'deep_supervised': False, 'evaluate_subnet': False,
'min_sub_num_layers': 0, 'sub_num_layers': None, 'min_skip_num_layers': 0, 'max_skip_num_layers': 20, 'add_random_layer': True, 'add_res_path': False, 'random_res_path': False, 'add_multires_block': False, 'skip_layer': [0, 1, 2], 'use_meanvar': False, 'random_downsample_layer': [], 'random_upsample_layer': [0, 1, 2, 3, 4, 5, 6, 7, 8, 9], 'remove_random': False, 'adjust_loss_ratio': False, 'semi_supervised': False, 'semi_loss_ratio': 0.0, 'random_recovery': False, 'multires_block_size': 2, 'res_path_size': 3, 'experiment_id': 'unet-10_RNGlayer_True-58703', 'source_names': ['accompaniment', 'vocals'], 'num_sources': 2, 'num_channels': 2, 'estimates_path': '/work/waveunet12/Web-Unet/Source_Estimates/unet-10_RNGlayer_True-58703'}
--------------------
Train time: 14348.68461728096
Test time: 4993.9694538116455
fix up skip3


Model Configuration: {'musdb_path': '/work/waveunet12/Datasets/musdb18/', 'noisy_VCTK_path': '/work/waveunet12/Datasets/noisy_VCTK/', 'data_path':
'data', 'model_base_dir': 'checkpoints', 'log_dir': 'logs', 'batch_size': 32, 'init_sup_sep_lr': 1e-06, 'd_init_sup_sep_lr': 0.0001, 'g_init_sup_sep_lr': 0.0001, 'epoch_it': 2000, 'cache_size': 1000, 'num_workers': 6, 'num_snippets_per_track': 100, 'num_layers': 3, 'filter_size': 15, 'merge_filter_size': 5, 'input_filter_size': 15, 'output_filter_size': 1, 'num_increase_filters': 24, 'num_initial_filters': 24, 'num_frames': 16384, 'expected_sr': 22050, 'mono_downmix': False, 'output_type': 'difference', 'output_activation': 'tanh', 'context': False, 'network': 'unet', 'upsampling': 'linear', 'task': 'voice', 'augmentation': True, 'raw_audio_loss': True, 'worse_epochs': 15, 'deep_supervised': False, 'evaluate_subnet': False, 'min_sub_num_layers': 0, 'sub_num_layers': None, 'min_skip_num_layers': 0, 'max_skip_num_layers': 20, 'add_random_layer': True, 'add_res_path': False, 'random_res_path': False, 'add_multires_block': False, 'skip_layer': [0, 1, 2], 'use_meanvar': False, 'random_downsample_layer': [], 'random_upsample_layer': [0, 1, 2], 'remove_random': False, 'adjust_loss_ratio': False, 'semi_supervised': False, 'semi_loss_ratio': 0.0, 'random_recovery': False, 'multires_block_size': 2, 'res_path_size': 3, 'experiment_id': 'unet-3_RNGlayer_True-601799', 'source_names': ['accompaniment', 'vocals'], 'num_sources': 2, 'num_channels': 2, 'estimates_path': '/work/waveunet12/Web-Unet/Source_Estimates/unet-3_RNGlayer_True-601799'}
--------------------
Train time: 35684.64256167412
Test time: 4935.681224822998
3skip3

Model Configuration: {'musdb_path': '/work/waveunet12/Datasets/musdb18/', 'noisy_VCTK_path': '/work/waveunet12/Datasets/noisy_VCTK/', 'data_path':
'data', 'model_base_dir': 'checkpoints', 'log_dir': 'logs', 'batch_size': 32, 'init_sup_sep_lr': 1e-06, 'd_init_sup_sep_lr': 0.0001, 'g_init_sup_sep_lr': 0.0001, 'epoch_it': 2000, 'cache_size': 1000, 'num_workers': 6, 'num_snippets_per_track': 100, 'num_layers': 5, 'filter_size': 15, 'merge_filter_size': 5, 'input_filter_size': 15, 'output_filter_size': 1, 'num_increase_filters': 24, 'num_initial_filters': 24, 'num_frames': 16384, 'expected_sr': 22050, 'mono_downmix': False, 'output_type': 'difference', 'output_activation': 'tanh', 'context': False, 'network': 'unet', 'upsampling': 'linear', 'task': 'voice', 'augmentation': True, 'raw_audio_loss': True, 'worse_epochs': 15, 'deep_supervised': False, 'evaluate_subnet': False, 'min_sub_num_layers': 0, 'sub_num_layers': None, 'min_skip_num_layers': 0, 'max_skip_num_layers': 20, 'add_random_layer': True, 'add_res_path': False, 'random_res_path': False, 'add_multires_block': True, 'skip_layer': [0, 1, 2, 3, 4], 'use_meanvar': False, 'random_downsample_layer': [0, 1, 2,
3, 4], 'random_upsample_layer': [], 'remove_random': False, 'adjust_loss_ratio': False, 'semi_supervised': False, 'semi_loss_ratio': 0.0, 'random_recovery': False, 'multires_block_size': 3, 'res_path_size': 3, 'experiment_id': 'unet-5_RNGlayer_True-963002', 'source_names': ['accompaniment', 'vocals'], 'num_sources': 2, 'num_channels': 2, 'estimates_path': '/work/waveunet12/Web-Unet/Source_Estimates/unet-5_RNGlayer_True-963002'}
--------------------
Train time: 56101.84032654762
Test time: 5245.186823606491
fix down multires 5_3

Model Configuration: {'musdb_path': '/work/waveunet12/Datasets/musdb18/', 'noisy_VCTK_path': '/work/waveunet12/Datasets/noisy_VCTK/', 'data_path':
'data', 'model_base_dir': 'checkpoints', 'log_dir': 'logs', 'batch_size': 32, 'init_sup_sep_lr': 1e-06, 'd_init_sup_sep_lr': 0.0001, 'g_init_sup_sep_lr': 0.0001, 'epoch_it': 2000, 'cache_size': 1000, 'num_workers': 6, 'num_snippets_per_track': 100, 'num_layers': 4, 'filter_size': 15, 'merge_filter_size': 5, 'input_filter_size': 15, 'output_filter_size': 1, 'num_increase_filters': 24, 'num_initial_filters': 24, 'num_frames': 16384, 'expected_sr': 22050, 'mono_downmix': False, 'output_type': 'difference', 'output_activation': 'tanh', 'context': False, 'network': 'unet', 'upsampling': 'linear', 'task': 'voice', 'augmentation': True, 'raw_audio_loss': True, 'worse_epochs': 15, 'deep_supervised': False, 'evaluate_subnet': False, 'min_sub_num_layers': 0, 'sub_num_layers': None, 'min_skip_num_layers': 0, 'max_skip_num_layers': 20, 'add_random_layer': True, 'add_res_path': False, 'random_res_path': False, 'add_multires_block': True, 'skip_layer': [0, 1, 2, 3], 'use_meanvar': False, 'random_downsample_layer': [0, 1, 2, 3], 'random_upsample_layer': [], 'remove_random': False, 'adjust_loss_ratio': False, 'semi_supervised': False, 'semi_loss_ratio': 0.0, 'random_recovery': False, 'multires_block_size': 4, 'res_path_size': 3, 'experiment_id': 'unet-4_RNGlayer_True-196140', 'source_names': ['accompaniment', 'vocals'], 'num_sources': 2, 'num_channels': 2, 'estimates_path': '/work/waveunet12/Web-Unet/Source_Estimates/unet-4_RNGlayer_True-196140'}
--------------------
Train time: 76189.55153751373
Test time: 4755.821125984192
fix down multires 4_4

Model Configuration: {'musdb_path': '/work/waveunet12/Datasets/musdb18/', 'noisy_VCTK_path': '/work/waveunet12/Datasets/noisy_VCTK/', 'data_path':
'data', 'model_base_dir': 'checkpoints', 'log_dir': 'logs', 'batch_size': 32, 'init_sup_sep_lr': 1e-06, 'd_init_sup_sep_lr': 0.0001, 'g_init_sup_sep_lr': 0.0001, 'epoch_it': 2000, 'cache_size': 1000, 'num_workers': 6, 'num_snippets_per_track': 100, 'num_layers': 5, 'filter_size': 15, 'merge_filter_size': 5, 'input_filter_size': 15, 'output_filter_size': 1, 'num_increase_filters': 24, 'num_initial_filters': 24, 'num_frames': 16384, 'expected_sr': 22050, 'mono_downmix': False, 'output_type': 'difference', 'output_activation': 'tanh', 'context': False, 'network': 'unet', 'upsampling': 'linear', 'task': 'voice', 'augmentation': True, 'raw_audio_loss': True, 'worse_epochs': 15, 'deep_supervised': False, 'evaluate_subnet': False, 'min_sub_num_layers': 0, 'sub_num_layers': None, 'min_skip_num_layers': 0, 'max_skip_num_layers': 20, 'add_random_layer': False, 'add_res_path': False, 'random_res_path': False, 'add_multires_block': True, 'skip_layer': [0, 1, 2, 3, 4], 'use_meanvar': False, 'random_downsample_layer': [], 'random_upsample_layer': [], 'remove_random': False, 'adjust_loss_ratio': False, 'semi_supervised': False, 'semi_loss_ratio': 0.0, 'random_recovery': False, 'multires_block_size': 3, 'res_path_size': 3, 'experiment_id': 'unet-5_RNGlayer_False-300008', 'source_names': ['accompaniment', 'vocals'], 'num_sources': 2, 'num_channels': 2, 'estimates_path': '/work/waveunet12/Web-Unet/Source_Estimates/unet-5_RNGlayer_False-300008'}
--------------------
Train time: 41758.35168838501
Test time: 5292.987792730331
baseline multires 5_3
